Morphokinematic modelling of the point-symmetric Cat's Eye, NGC 6543: Ring-like remnants of a precessing jet

The planetary nebula known as the Cat's Eye Nebula (NGC 6543) has a complex, point-symmetric morphology that cannot be fully explained by the current theory of planetary nebula formation, the Interacting Stellar Winds Model. In order to reveal the three dimensional (3D) structure of the Cat's Eye Nebula, we created a detailed 3D morpho-kinematic model of this nebula using a [NII] image from the Hubble Space Telescope and five different position-velocity diagrams using the SHAPE code. This modeling approach has revealed point-symmetric partial rings, which were likely formed by a precessing jet.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
